Folding polyominoes into cubes

Which polyominoes can be folded into a cube, using only creases along edges of the square lattice underlying the polyomino, with fold angles of $\pm 90^\circ$ and $\pm 180^\circ$, and allowing faces of the cube to be covered multiple times? Prior results studied tree-shaped polyominoes and polyominoes with holes and gave partial classifications for these cases. We show that there is an algorithm deciding whether a given polyomino can be folded into a cube. This algorithm essentially amounts to trying all possible ways of mapping faces of the polyomino to faces of the cube, but (perhaps surprisingly) checking whether such a mapping corresponds to a valid folding is equivalent to the unlink recognition problem from topology. We also give further results on classes of polyominoes which can or cannot be folded into cubes. Our results include (1) a full characterisation of all tree-shaped polyominoes that can be folded into the cube (2) that any rectangular polyomino which contains only one simple hole (out of five different types) does not fold into a cube, (3) a complete characterisation when a rectangular polyomino with two or more unit square holes (but no other holes) can be folded into a cube, and (4) a sufficient condition when a simply-connected polyomino can be folded to a cube. These results answer several open problems of previous work and close the cases of tree-shaped polyominoes and rectangular polyominoes with just one simple hole.

==> draw_new_3x3.txt <==
{1/1/0/0/0/1,
2/1/1/1/0/1,
2/2/1/0/1/0,
2/3/0/0/1/0,
3/1/1/1/0/0,
3/2/1/0/1/0,
3/3/0/0/1/0},
{1/1/0/0/0/1,
2/1/1/1/0/0,
2/2/1/0/1/0,
2/3/0/0/1/1,
3/1/1/0/0/0,
3/2/1/0/1/0,
3/3/0/1/1/0},
{1/2/0/0/0/1,
2/1/1/0/0/1,
2/2/1/1/1/0,
2/3/0/0/1/0,
3/1/1/1/0/0,
3/2/1/0/1/0,
3/3/0/0/1/0},
{1/2/1/0/0/1,
1/3/0/0/1/0,
2/1/1/0/0/1,
2/2/0/1/1/0,
3/1/1/1/0/0,
3/2/1/0/1/0,
3/3/0/0/1/0},
{1/2/1/0/0/1,
1/3/0/0/1/1,
2/1/1/0/0/0,
2/2/0/1/1/0,
2/3/0/1/0/1,
3/1/1/0/0/0,
3/2/1/0/1/0,
3/3/0/1/1/0},
{1/1/0/0/0/1,
1/3/0/0/0/1,
2/1/1/1/0/1,
2/2/0/0/1/0,
2/3/0/1/0/1,
3/1/1/1/0/0,
3/2/1/0/1/0,
3/3/0/1/1/0},
{1/1/1/0/0/1,
1/2/1/0/1/0,
1/3/0/0/1/1,
2/1/0/1/0/1,
2/3/0/1/0/0,
3/1/1/1/0/0,
3/2/1/0/1/0,
3/3/0/0/1/0}


==> draw_new_3x4.txt <==
{1/2/0/0/0/1,
2/2/0/1/0/1,
3/2/0/1/0/1,
4/1/1/0/0/0,
4/2/1/1/1/0,
4/3/0/0/1/0},
{1/2/0/0/0/1,
2/2/0/1/0/1,
3/2/1/1/0/1,
3/3/0/0/1/0,
4/1/1/0/0/0,
4/2/0/1/1/0},
{1/2/0/0/0/1,
2/2/1/1/0/1,
2/3/0/0/1/0,
3/2/0/1/0/1,
4/1/1/0/0/0,
4/2/0/1/1/0},
{1/3/0/0/0/1,
2/2/1/0/0/1,
2/3/0/1/1/0,
3/2/0/1/0/1,
4/1/1/0/0/0,
4/2/0/1/1/0},
{1/2/1/0/0/1,
1/3/0/0/1/0,
2/2/0/1/0/1,
3/2/0/1/0/1,
4/1/1/0/0/0,
4/2/0/1/1/0},
{1/2/0/0/0/1,
2/2/0/1/0/1,
3/1/1/0/0/1,
3/2/1/1/1/0,
3/3/0/0/1/0,
4/1/0/1/0/0},
{1/2/0/0/0/1,
2/2/0/1/0/1,
3/1/1/0/0/0,
3/2/1/1/1/1,
3/3/0/0/1/0,
4/2/0/1/0/0},
{2/1/1/0/0/0,
3/2/1/1/0/0,
2/2/0/1/1/1,
1/2/0/0/0/1,
4/3/0/1/0/0,
3/3/0/0/1/1},
{2/1/1/1/0/0,
1/1/0/0/0/1,
3/2/1/1/0/0,
2/2/0/0/1/1,
4/3/0/1/0/0,
3/3/0/0/1/1},
{1/2/0/0/0/1,
2/2/1/1/0/1,
2/3/0/0/1/0,
3/1/1/0/0/0,
3/2/0/1/1/1,
4/2/0/1/0/0},
{1/1/0/0/0/1,
2/1/0/1/0/1,
3/1/1/1/0/1,
3/2/0/0/1/0,
4/1/1/1/0/0,
4/2/1/0/1/0,
4/3/0/0/1/0},
{1/1/0/0/0/1,
2/1/0/1/0/1,
3/1/1/1/0/0,
3/2/0/0/1/1,
4/1/1/0/0/0,
4/2/1/1/1/0,
4/3/0/0/1/0},
{1/1/0/0/0/1,
2/1/1/1/0/1,
2/2/0/0/1/0,
3/1/0/1/0/1,
4/1/1/1/0/0,
4/2/1/0/1/0,
4/3/0/0/1/0},
{1/2/0/0/0/1,
2/1/1/0/0/1,
2/2/0/1/1/0,
3/1/0/1/0/1,
4/1/1/1/0/0,
4/2/1/0/1/0,
4/3/0/0/1/0},
{1/1/1/0/0/1,
1/2/0/0/1/0,
2/1/0/1/0/1,
3/1/0/1/0/1,
4/1/1/1/0/0,
4/2/1/0/1/0,
4/3/0/0/1/0},
{1/1/0/0/0/1,
2/1/0/1/0/1,
3/1/1/1/0/1,
3/2/1/0/1/0,
3/3/0/0/1/0,
4/1/1/1/0/0,
4/2/0/0/1/0},
{1/1/0/0/0/1,
2/1/0/1/0/1,
3/1/1/1/0/0,
3/2/1/0/1/1,
3/3/0/0/1/0,
4/1/1/0/0/0,
4/2/0/1/1/0},
{1/2/0/0/0/1,
2/2/1/1/0/0,
2/3/0/0/1/1,
3/2/1/0/0/1,
3/3/0/1/1/0,
4/1/1/0/0/0,
4/2/0/1/1/0},
{1/3/0/0/0/1,
2/2/1/0/0/0,
2/3/0/1/1/1,
3/2/1/0/0/1,
3/3/0/1/1/0,
4/1/1/0/0/0,
4/2/0/1/1/0},
{1/2/1/0/0/0,
1/3/0/0/1/1,
2/3/0/1/0/1,
3/2/1/0/0/1,
3/3/0/1/1/0,
4/1/1/0/0/0,
4/2/0/1/1/0},
{1/1/0/0/0/1,
2/1/1/1/0/1,
2/2/1/0/1/0,
2/3/0/0/1/0,
3/1/0/1/0/1,
4/1/1/1/0/0,
4/2/0/0/1/0},
{1/2/0/0/0/1,
2/1/1/0/0/1,
2/2/1/1/1/0,
2/3/0/0/1/0,
3/1/0/1/0/1,
4/1/1/1/0/0,
4/2/0/0/1/0},
{1/3/0/0/0/1,
2/1/1/0/0/1,
2/2/1/0/1/0,
2/3/0/1/1/0,
3/1/0/1/0/1,
4/1/1/1/0/0,
4/2/0/0/1/0},
{3/1/1/0/0/0,
3/2/1/0/1/0,
2/2/1/0/0/0,
4/3/0/1/0/0,
3/3/0/1/1/1,
2/3/0/1/1/1,
1/3/0/0/0/1},
{1/1/0/0/0/1,
2/1/1/1/0/1,
2/2/0/0/1/0,
3/1/1/1/0/0,
3/2/1/0/1/1,
3/3/0/0/1/0,
4/2/0/1/0/0},
{1/1/0/0/0/1,
2/1/1/1/0/1,
2/2/0/0/1/0,
3/1/1/1/0/0,
3/2/1/0/1/0,
3/3/0/0/1/1,
4/3/0/1/0/0},
{1/1/0/0/0/1,
2/1/1/1/0/0,
2/2/0/0/1/1,
3/1/1/0/0/1,
3/2/1/1/1/0,
3/3/0/0/1/0,
4/1/0/1/0/0},
{1/2/0/0/0/1,
2/1/1/0/0/1,
2/2/0/1/1/0,
3/1/1/1/0/1,
3/2/1/0/1/0,
3/3/0/0/1/0,
4/1/0/1/0/0},
{1/2/0/0/0/1,
2/1/1/0/0/1,
2/2/0/1/1/0,
3/1/1/1/0/0,
3/2/1/0/1/1,
3/3/0/0/1/0,
4/2/0/1/0/0},
{1/2/0/0/0/1,
2/1/1/0/0/1,
2/2/0/1/1/0,
3/1/1/1/0/0,
3/2/1/0/1/0,
3/3/0/0/1/1,
4/3/0/1/0/0},
{1/1/0/0/0/1,
2/1/1/1/0/0,
2/2/0/0/1/1,
3/1/1/0/0/1,
3/2/0/1/1/0,
4/1/1/1/0/0,
4/2/1/0/1/0,
4/3/0/0/1/0},
{1/2/0/0/0/1,
2/1/1/0/0/0,
2/2/0/1/1/1,
3/1/1/0/0/1,
3/2/0/1/1/0,
4/1/1/1/0/0,
4/2/1/0/1/0,
4/3/0/0/1/0},
{1/1/1/0/0/0,
1/2/0/0/1/1,
2/2/0/1/0/1,
3/1/1/0/0/1,
3/2/0/1/1/0,
4/1/1/1/0/0,
4/2/1/0/1/0,
4/3/0/0/1/0},
{1/2/0/0/0/1,
2/2/0/1/0/1,
3/1/1/0/0/1,
3/2/0/1/1/0,
3/3/0/0/0/1,
4/1/1/1/0/0,
4/2/1/0/1/0,
4/3/0/1/1/0},
{1/1/0/0/0/1,
2/1/0/1/0/1,
2/3/0/0/0/1,
3/1/0/1/0/1,
3/3/0/1/0/1,
4/1/1/1/0/0,
4/2/1/0/1/0,
4/3/0/1/1/0},
{1/1/0/0/0/1,
2/1/0/1/0/1,
2/2/1/0/0/1,
2/3/0/0/1/0,
3/1/1/1/0/1,
3/2/0/1/1/0,
4/1/1/1/0/0,
4/2/0/0/1/0},
{1/1/0/0/0/1,
2/1/0/1/0/1,
2/2/1/0/0/1,
2/3/0/0/1/0,
3/1/1/1/0/0,
3/2/0/1/1/1,
4/1/1/0/0/0,
4/2/0/1/1/0},
{1/1/0/0/0/1,
2/1/1/1/0/1,
2/2/0/0/1/1,
3/1/0/1/0/1,
3/2/1/1/0/0,
3/3/0/0/1/0,
4/1/1/1/0/0,
4/2/0/0/1/0},
{1/1/0/0/0/1,
2/1/1/1/0/1,
2/2/0/0/1/0,
3/1/0/1/0/1,
3/2/1/0/0/1,
3/3/0/0/1/0,
4/1/1/1/0/0,
4/2/0/1/1/0},
{1/2/0/0/0/1,
2/1/1/0/0/1,
2/2/0/1/1/1,
3/1/0/1/0/1,
3/2/1/1/0/0,
3/3/0/0/1/0,
4/1/1/1/0/0,
4/2/0/0/1/0},
{1/2/0/0/0/1,
2/1/1/0/0/1,
2/2/0/1/1/0,
3/1/0/1/0/1,
3/2/1/0/0/1,
3/3/0/0/1/0,
4/1/1/1/0/0,
4/2/0/1/1/0},
{1/1/1/0/0/1,
1/2/0/0/1/0,
2/1/0/1/0/1,
3/1/0/1/0/1,
3/2/1/0/0/1,
3/3/0/0/1/0,
4/1/1/1/0/0,
4/2/0/1/1/0},
{4/1/0/1/0/0,
3/1/0/1/0/1,
2/1/1/0/0/1,
2/2/1/0/1/0,
4/3/0/1/0/0,
3/3/0/1/0/1,
2/3/0/1/1/1,
1/3/0/0/0/1},
{3/1/1/1/0/0,
2/1/0/1/0/1,
1/1/0/0/0/1,
3/2/0/1/1/0,
2/2/1/0/0/1,
4/3/0/1/0/0,
3/3/0/1/0/1,
2/3/0/0/1/1},
{4/1/0/1/0/0,
3/1/0/1/0/1,
2/1/1/0/0/1,
2/2/1/1/1/0,
1/2/0/0/0/1,
4/3/0/1/0/0,
3/3/0/1/0/1,
2/3/0/0/1/1}

